The X-ray luminosity-temperature relation of a complete sample of low-mass galaxy clusters

We present \Chandra\ observations of 23 galaxy groups and low-mass galaxy clusters at $0.03<z<0.15$ with a median temperature of ~2keV. The sample is a statistically complete flux-limited subset of the 400 deg$^2$ survey. We investigated the scaling relation between X-ray luminosity ($L$) and temperature ($T$), taking selection biases fully into account. The logarithmic slope of the bolometric \LT\ relation was found to be $3.29\pm0.33$, consistent with values typically found for samples of more massive clusters. In combination with other recent studies of the \LT\ relation we show that there is no evidence for the slope, normalisation, or scatter of the \LT\ relation of galaxy groups being different than that of massive clusters. The exception to this is that in the special case of the most relaxed systems, the slope of the core-excised \LT\ relation appears to steepen from the self-similar value found for massive clusters to a steeper slope for the lower mass sample studied here. Thanks to our rigorous treatment of selection biases, these measurements provide a robust reference against which to compare predictions of models of the impact of feedback on the X-ray properties of galaxy groups.

==> mnras/legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> mnras/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
